SAM4UDASS: When SAM Meets Unsupervised Domain Adaptive Semantic Segmentation in Intelligent Vehicles

Semantic segmentation plays a critical role in enabling intelligent vehicles to comprehend their surrounding environments. However, deep learning-based methods usually perform poorly in domain shift scenarios due to the lack of labeled data for training. Unsupervised domain adaptation (UDA) techniques have emerged to bridge the gap across different driving scenes and enhance model performance on unlabeled target environments. Although self-training UDA methods have achieved state-of-the-art results, the challenge of generating precise pseudo-labels persists. These pseudo-labels tend to favor majority classes, consequently sacrificing the performance of rare classes or small objects like traffic lights and signs. To address this challenge, we introduce SAM4UDASS, a novel approach that incorporates the Segment Anything Model (SAM) into self-training UDA methods for refining pseudo-labels. It involves Semantic-Guided Mask Labeling, which assigns semantic labels to unlabeled SAM masks using UDA pseudo-labels. Furthermore, we devise fusion strategies aimed at mitigating semantic granularity inconsistency between SAM masks and the target domain. SAM4UDASS innovatively integrate SAM with UDA for semantic segmentation in driving scenes and seamlessly complements existing self-training UDA methodologies. Extensive experiments on synthetic-to-real and normal-to-adverse driving datasets demonstrate its effectiveness. It brings more than 3% mIoU gains on GTA5-to-Cityscapes, SYNTHIA-to-Cityscapes, and Cityscapes-to-ACDC when using DAFormer and achieves SOTA when using MIC. The code will be available at https://github.com/ywher/SAM4UDASS.

==> figure/experiment/syn_compare/output_syn.csv <==
Selected File Names,,,,
frankfurt_000000_002196_leftImg8bit.png,,,,
frankfurt_000000_005898_leftImg8bit.png,,,,
frankfurt_000000_015676_leftImg8bit.png,,,,
frankfurt_000000_019607_leftImg8bit.png,,,,
frankfurt_000000_022254_leftImg8bit.png,,,,
frankfurt_000001_007622_leftImg8bit.png,,,,2
frankfurt_000001_007973_leftImg8bit.png,,,,3
frankfurt_000001_010830_leftImg8bit.png,,,,
frankfurt_000001_012038_leftImg8bit.png,,,,
frankfurt_000001_042733_leftImg8bit.png,,,,
frankfurt_000001_047178_leftImg8bit.png,,,,
frankfurt_000001_068682_leftImg8bit.png,,,,1


==> figure/experiment/syn_compare/select.txt <==
sample_1
7
8

